A linear program for testing nonclassicality and an open-source implementation

A well motivated method for demonstrating that an experiment resists any classical explanation is to show that its statistics violate generalized noncontextuality. We here formulate this problem as a linear program and provide an open-source implementation of it which tests whether or not any given prepare-measure experiment is classically-explainable in this sense. The input to the program is simply an arbitrary set of quantum states and an arbitrary set of quantum effects; the program then determines if the Born rule statistics generated by all pairs of these can be explained by a classical (noncontextual) model. If a classical model exists, it provides an explicit model. If it does not, then it computes the minimal amount of noise that must be added such that a model does exist, and then provides this model. We generalize all these results to arbitrary generalized probabilistic theories (and accessible fragments thereof) as well; indeed, our linear program is a test of simplex-embeddability.

==> Diagrams/GPTPRule2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint] (1) at (0, 0.75) {$e$};
		\node [style=none] (5) at (0, 0) {};
		\node [style=point] (6) at (0, -0.75) {$s$};
		\node [style=right label] (7) at (0, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (6) to (5.center);
		\draw [qWire] (1) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/LogicalEffect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint, fill=black] (0) at (0, 0.75) {\color{white}$u$};
		\node [style=none] (1) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/LogicalEffectAction.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=copoint, fill=black] (0) at (0, 0.75) {\color{white}$u$};
		\node [style=point] (1) at (0, -0.75) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/LogicalState.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point, fill=black] (0) at (0, -0.75) {\color{white}$v$};
		\node [style=none] (1) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/LogicalStateAction.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point, fill=black] (0) at (0, -0.75) {\color{white}$v$};
		\node [style=copoint] (1) at (0, 0.75) {$e$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/New.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small box, fill=black] (0) at (0, 0) {\color{white}$\iota$};
		\node [style=none] (1) at (0, -1) {};
		\node [style=none] (2) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (1.center) to (0);
		\draw [cWire] (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

